Convergence theorems for several decomposition type non-linear integrals

These are classified by the direction of approximation (from above or below), the set family types (partition or covering) of simple functions, the coefficient signature (non-negative or signed), and cardinal number of terms of simple functions(finite or countable infinite). We will compare these integrals considering the monotone increasing/decreasing convergence theorems.

==> 2021DecCTAbst.txt <==
We define several types of decomposition type non-linear integrals. 
These are classified by the direction of approximation(from above or below),
the set family types (partition or covering) of simple functions, 
the coefficient signature (non-negative or signed),
and cardinal number of terms of simple functions(finite or countable infinite).
We will compare these integrals 
considering the monotone increasing/decreasing convergence theorems.

